First indications of the existence of a 38 MeV light scalar boson

We present evidence for the existence of a light scalar particle that most probably couples exclusively to gluons and quarks. Theoretical and phenomenological arguments are presented to support the existence of a light scalar boson for confinement and quark-pair creation. Previously observed interference effects allow to set a narrow window for the scalar's mass and also for its flavor-mass-dependent coupling to quarks. Here, in order to find a direct signal indicating its production, we study published BABAR data on leptonic bottomonium decays. We observe a clear excess signal in the invariant-mass projections of electron-positron and muon-antimuon, which may be due to the emission of a so far unobserved scalar particle with a mass of about 38 MeV. In the process of our analysis, we also find an indication of the existence of a bottomonium-like hybrid state at about 10.061 GeV. Further signals might be interpreted as replicas of the light scalar, with masses roughly two and three times as large.

==> figures.txt <==
interference.ps
mumuAll2S.ps
3Sto1Smumudif.ps
3Sto2Smumudif.ps
Alleedif.ps
Elisa.ps
dip.ps
hybrid1.ps

